Context Matters: Evaluating Context Strategies for Automated ADR Generation Using LLMs

Architecture Decision Records (ADRs) play a critical role in preserving the rationale behind system design, yet their creation and maintenance are often neglected due to the associated authoring overhead. This paper investigates whether Large Language Models (LLMs) can mitigate this burden and, more importantly, how different strategies for presenting historical ADRs as context influence generation quality. We curate and validate a large corpus of sequential ADRs drawn from 750 open-source repositories and systematically evaluate five context selection strategies (no context, All-history, First-K, Last-K, and RAFG) across multiple model families. Our results show that context-aware prompting substantially improves ADR generation fidelity, with a small recency window (typically 3-5 prior records) providing the best balance between quality and efficiency. Retrieval-based context selection yields marginal gains primarily in non-sequential or cross-cutting decision scenarios, while offering no statistically significant advantage in typical linear ADR workflows. Overall, our findings demonstrate that context engineering, rather than model scale alone, is the dominant factor in effective ADR automation, and we outline practical defaults for tool builders along with targeted retrieval fallbacks for complex architectural settings.

==> stat_maxxing/statistical_tests.csv <==
Exp1,Model1,Exp2,Model2,Metric,p-value,z-score,Significant (p<0.05)
Baseline,Gemini-2.5-Pro,Baseline,Qwen3-235b,bert_f1,0.00164,3.1511,Yes
Baseline,Gemini-2.5-Pro,Baseline,Gemma3-4b,bert_f1,0.0,11.1755,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemini-2.5-Pro,bert_f1,0.0,-41.2113,Yes
Baseline,Gemini-2.5-Pro,All_N,Qwen3-235b,bert_f1,0.0,-35.9571,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemma3-4b,bert_f1,0.0,-23.8544,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-40.9316,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bert_f1,0.0,-32.5952,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bert_f1,0.0,-15.3204,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-37.6907,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_f1,0.0,-30.6014,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_f1,0.0,-15.9323,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-46.6171,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_f1,0.0,-38.3752,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_f1,0.0,-24.332,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-41.2798,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_f1,0.0,-34.3927,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_f1,0.0,-23.0196,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-46.4276,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,-38.4963,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,-23.7471,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-41.1257,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-35.3161,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,-22.533,Yes
Baseline,Gemini-2.5-Pro,Baseline,Qwen3-235b,bert_precision,0.010463,2.5614,Yes
Baseline,Gemini-2.5-Pro,Baseline,Gemma3-4b,bert_precision,0.0,10.9453,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemini-2.5-Pro,bert_precision,0.0,-27.4213,Yes
Baseline,Gemini-2.5-Pro,All_N,Qwen3-235b,bert_precision,0.0,-25.5471,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemma3-4b,bert_precision,0.0,-12.6235,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-25.6055,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bert_precision,0.0,-23.2594,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bert_precision,0.0,-6.7388,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-23.4029,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_precision,0.0,-21.2648,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_precision,0.0,-6.146,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-30.8711,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_precision,0.0,-27.8275,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_precision,0.0,-13.875,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-27.4816,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_precision,0.0,-24.5649,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_precision,0.0,-12.0792,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-30.4682,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_precision,0.0,-27.7866,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,-13.5638,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-27.3513,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_precision,0.0,-25.0577,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,-11.8659,Yes
Baseline,Gemini-2.5-Pro,Baseline,Qwen3-235b,bert_recall,0.031998,2.1452,Yes
Baseline,Gemini-2.5-Pro,Baseline,Gemma3-4b,bert_recall,6e-06,4.5489,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemini-2.5-Pro,bert_recall,0.0,-43.7172,Yes
Baseline,Gemini-2.5-Pro,All_N,Qwen3-235b,bert_recall,0.0,-33.1539,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemma3-4b,bert_recall,0.0,-30.5076,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-44.7688,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bert_recall,0.0,-28.7179,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bert_recall,0.0,-20.6202,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-42.5205,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_recall,0.0,-28.8095,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_recall,0.0,-23.9069,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-49.2432,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_recall,0.0,-33.578,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_recall,0.0,-28.1927,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-44.1836,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_recall,0.0,-31.704,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_recall,0.0,-29.6326,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-49.3656,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,-33.8855,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,-27.5629,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-44.23,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,-32.8061,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,-28.8461,Yes
Baseline,Gemini-2.5-Pro,Baseline,Qwen3-235b,bleu_avg,0.0,-17.5328,Yes
Baseline,Gemini-2.5-Pro,Baseline,Gemma3-4b,bleu_avg,0.005056,-2.8051,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemini-2.5-Pro,bleu_avg,0.0,-40.4509,Yes
Baseline,Gemini-2.5-Pro,All_N,Qwen3-235b,bleu_avg,0.0,-40.3766,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemma3-4b,bleu_avg,0.0,-35.7045,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-46.7621,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bleu_avg,0.0,-44.3902,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bleu_avg,0.0,-37.6937,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-43.9799,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bleu_avg,0.0,-38.7645,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bleu_avg,0.0,-35.6262,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-46.5803,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bleu_avg,0.0,-46.3483,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bleu_avg,0.0,-40.0671,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-42.7581,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bleu_avg,0.0,-41.077,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bleu_avg,0.0,-36.8037,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-47.3058,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.0,-45.2489,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,-38.7658,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-39.8355,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.0,-39.4879,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,-36.1437,Yes
Baseline,Gemini-2.5-Pro,Baseline,Qwen3-235b,meteor,0.0,-12.9909,Yes
Baseline,Gemini-2.5-Pro,Baseline,Gemma3-4b,meteor,0.0,-6.4754,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemini-2.5-Pro,meteor,0.0,-35.2305,Yes
Baseline,Gemini-2.5-Pro,All_N,Qwen3-235b,meteor,0.0,-30.394,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemma3-4b,meteor,0.0,-28.7319,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,meteor,0.0,-40.5038,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,meteor,0.0,-30.4933,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,meteor,0.0,-27.8597,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,meteor,0.0,-36.4377,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,meteor,0.0,-28.7453,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,meteor,0.0,-28.7621,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,meteor,0.0,-41.4142,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,meteor,0.0,-31.2579,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,meteor,0.0,-29.4764,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-37.458,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,meteor,0.0,-29.994,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,meteor,0.0,-30.3908,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-41.6062,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,meteor,0.0,-31.4514,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,meteor,0.0,-28.6331,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-37.4139,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,meteor,0.0,-29.8451,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,meteor,0.0,-29.0736,Yes
Baseline,Gemini-2.5-Pro,Baseline,Qwen3-235b,rouge1_f,0.057843,-1.8975,No
Baseline,Gemini-2.5-Pro,Baseline,Gemma3-4b,rouge1_f,0.162702,1.3963,No
Baseline,Gemini-2.5-Pro,All_N,Gemini-2.5-Pro,rouge1_f,0.0,-35.872,Yes
Baseline,Gemini-2.5-Pro,All_N,Qwen3-235b,rouge1_f,0.0,-28.7603,Yes
Baseline,Gemini-2.5-Pro,All_N,Gemma3-4b,rouge1_f,0.0,-20.0804,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-34.4695,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,rouge1_f,0.0,-23.2097,Yes
Baseline,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,rouge1_f,0.0,-13.3348,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-33.6239,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,rouge1_f,0.0,-24.1963,Yes
Baseline,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,rouge1_f,0.0,-15.6422,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-39.3741,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,-27.5265,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,-18.3133,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-37.3101,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,-27.7644,Yes
Baseline,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,-19.9224,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-38.8835,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,-27.6648,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,-17.6709,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-36.9233,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,-27.9479,Yes
Baseline,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,-18.8816,Yes
Baseline,Qwen3-235b,Baseline,Gemma3-4b,bert_f1,0.0,7.8819,Yes
Baseline,Qwen3-235b,All_N,Gemini-2.5-Pro,bert_f1,0.0,-43.5316,Yes
Baseline,Qwen3-235b,All_N,Qwen3-235b,bert_f1,0.0,-38.4555,Yes
Baseline,Qwen3-235b,All_N,Gemma3-4b,bert_f1,0.0,-26.2896,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-43.4349,Yes
Baseline,Qwen3-235b,First_K_K=3,Qwen3-235b,bert_f1,0.0,-35.3878,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemma3-4b,bert_f1,0.0,-18.3186,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-40.0855,Yes
Baseline,Qwen3-235b,First_K_K=5,Qwen3-235b,bert_f1,0.0,-33.192,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_f1,0.0,-18.5865,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-48.9904,Yes
Baseline,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_f1,0.0,-41.0584,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_f1,0.0,-27.0871,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-43.5396,Yes
Baseline,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_f1,0.0,-36.8873,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_f1,0.0,-25.479,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-48.8041,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,-41.1771,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,-26.5106,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-43.3684,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-37.8076,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,-25.0458,Yes
Baseline,Qwen3-235b,Baseline,Gemma3-4b,bert_precision,0.0,8.3642,Yes
Baseline,Qwen3-235b,All_N,Gemini-2.5-Pro,bert_precision,0.0,-29.7998,Yes
Baseline,Qwen3-235b,All_N,Qwen3-235b,bert_precision,0.0,-27.9686,Yes
Baseline,Qwen3-235b,All_N,Gemma3-4b,bert_precision,0.0,-14.9132,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-28.1867,Yes
Baseline,Qwen3-235b,First_K_K=3,Qwen3-235b,bert_precision,0.0,-25.916,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemma3-4b,bert_precision,0.0,-9.3972,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-25.7943,Yes
Baseline,Qwen3-235b,First_K_K=5,Qwen3-235b,bert_precision,0.0,-23.7042,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_precision,0.0,-8.553,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-33.4406,Yes
Baseline,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_precision,0.0,-30.4811,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_precision,0.0,-16.4424,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-29.8481,Yes
Baseline,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_precision,0.0,-26.9789,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_precision,0.0,-14.3943,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-33.0274,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_precision,0.0,-30.4303,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,-16.1183,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-29.7001,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.0,-27.4802,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,-14.1955,Yes
Baseline,Qwen3-235b,Baseline,Gemma3-4b,bert_recall,0.023616,2.2643,Yes
Baseline,Qwen3-235b,All_N,Gemini-2.5-Pro,bert_recall,0.0,-45.1638,Yes
Baseline,Qwen3-235b,All_N,Qwen3-235b,bert_recall,0.0,-34.7599,Yes
Baseline,Qwen3-235b,All_N,Gemma3-4b,bert_recall,0.0,-32.0913,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-46.2691,Yes
Baseline,Qwen3-235b,First_K_K=3,Qwen3-235b,bert_recall,0.0,-30.5087,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemma3-4b,bert_recall,0.0,-22.541,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-44.015,Yes
Baseline,Qwen3-235b,First_K_K=5,Qwen3-235b,bert_recall,0.0,-30.5007,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_recall,0.0,-25.6429,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-50.6479,Yes
Baseline,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_recall,0.0,-35.267,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_recall,0.0,-29.9468,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-45.5804,Yes
Baseline,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_recall,0.0,-33.3163,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_recall,0.0,-31.2328,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-50.7716,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,-35.5744,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,-29.3363,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-45.619,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,-34.4072,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,-30.4921,Yes
Baseline,Qwen3-235b,Baseline,Gemma3-4b,bleu_avg,0.0,14.6427,Yes
Baseline,Qwen3-235b,All_N,Gemini-2.5-Pro,bleu_avg,0.0,-30.2322,Yes
Baseline,Qwen3-235b,All_N,Qwen3-235b,bleu_avg,0.0,-28.5005,Yes
Baseline,Qwen3-235b,All_N,Gemma3-4b,bleu_avg,0.0,-24.7817,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-34.3967,Yes
Baseline,Qwen3-235b,First_K_K=3,Qwen3-235b,bleu_avg,0.0,-28.7751,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemma3-4b,bleu_avg,0.0,-21.5721,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-31.7119,Yes
Baseline,Qwen3-235b,First_K_K=5,Qwen3-235b,bleu_avg,0.0,-25.7061,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemma3-4b,bleu_avg,0.0,-22.3142,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-36.6085,Yes
Baseline,Qwen3-235b,Last_K_K=3,Qwen3-235b,bleu_avg,0.0,-32.0833,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemma3-4b,bleu_avg,0.0,-26.4623,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-32.9575,Yes
Baseline,Qwen3-235b,Last_K_K=5,Qwen3-235b,bleu_avg,0.0,-28.7547,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemma3-4b,bleu_avg,0.0,-25.5421,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-36.8401,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.0,-31.3844,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,-24.8718,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-30.8418,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.0,-27.7464,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,-24.4697,Yes
Baseline,Qwen3-235b,Baseline,Gemma3-4b,meteor,0.0,6.7574,Yes
Baseline,Qwen3-235b,All_N,Gemini-2.5-Pro,meteor,0.0,-23.6477,Yes
Baseline,Qwen3-235b,All_N,Qwen3-235b,meteor,0.0,-18.031,Yes
Baseline,Qwen3-235b,All_N,Gemma3-4b,meteor,0.0,-16.8963,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,meteor,0.0,-28.2675,Yes
Baseline,Qwen3-235b,First_K_K=3,Qwen3-235b,meteor,0.0,-17.1161,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemma3-4b,meteor,0.0,-14.5508,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,meteor,0.0,-24.586,Yes
Baseline,Qwen3-235b,First_K_K=5,Qwen3-235b,meteor,0.0,-16.2453,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemma3-4b,meteor,0.0,-16.3477,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,meteor,0.0,-29.7099,Yes
Baseline,Qwen3-235b,Last_K_K=3,Qwen3-235b,meteor,0.0,-18.0635,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemma3-4b,meteor,0.0,-16.427,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-26.0449,Yes
Baseline,Qwen3-235b,Last_K_K=5,Qwen3-235b,meteor,0.0,-17.5039,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemma3-4b,meteor,0.0,-18.3224,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-29.8014,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,meteor,0.0,-18.2798,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,meteor,0.0,-15.6253,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-26.2022,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,meteor,0.0,-17.509,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,meteor,0.0,-17.0255,Yes
Baseline,Qwen3-235b,Baseline,Gemma3-4b,rouge1_f,0.000175,3.7564,Yes
Baseline,Qwen3-235b,All_N,Gemini-2.5-Pro,rouge1_f,0.0,-38.5484,Yes
Baseline,Qwen3-235b,All_N,Qwen3-235b,rouge1_f,0.0,-30.7958,Yes
Baseline,Qwen3-235b,All_N,Gemma3-4b,rouge1_f,0.0,-20.7643,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-37.7019,Yes
Baseline,Qwen3-235b,First_K_K=3,Qwen3-235b,rouge1_f,0.0,-24.913,Yes
Baseline,Qwen3-235b,First_K_K=3,Gemma3-4b,rouge1_f,0.0,-13.329,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-36.2341,Yes
Baseline,Qwen3-235b,First_K_K=5,Qwen3-235b,rouge1_f,0.0,-25.6574,Yes
Baseline,Qwen3-235b,First_K_K=5,Gemma3-4b,rouge1_f,0.0,-15.8505,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-43.0828,Yes
Baseline,Qwen3-235b,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,-29.8729,Yes
Baseline,Qwen3-235b,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,-19.0716,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-40.1857,Yes
Baseline,Qwen3-235b,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,-29.7165,Yes
Baseline,Qwen3-235b,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,-20.6705,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-42.5529,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,-30.0002,Yes
Baseline,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,-18.3189,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-39.646,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,-29.872,Yes
Baseline,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,-19.476,Yes
Baseline,Gemma3-4b,All_N,Gemini-2.5-Pro,bert_f1,0.0,-50.6137,Yes
Baseline,Gemma3-4b,All_N,Qwen3-235b,bert_f1,0.0,-46.0031,Yes
Baseline,Gemma3-4b,All_N,Gemma3-4b,bert_f1,0.0,-33.1467,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-51.2254,Yes
Baseline,Gemma3-4b,First_K_K=3,Qwen3-235b,bert_f1,0.0,-43.8945,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemma3-4b,bert_f1,0.0,-26.6348,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-47.3137,Yes
Baseline,Gemma3-4b,First_K_K=5,Qwen3-235b,bert_f1,0.0,-40.8461,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemma3-4b,bert_f1,0.0,-25.8493,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-56.5067,Yes
Baseline,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_f1,0.0,-49.4475,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_f1,0.0,-35.0362,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-50.393,Yes
Baseline,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_f1,0.0,-44.3535,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_f1,0.0,-32.3856,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-56.3256,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,-49.5631,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,-34.461,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-50.1516,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-45.3016,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,-32.1087,Yes
Baseline,Gemma3-4b,All_N,Gemini-2.5-Pro,bert_precision,0.0,-37.732,Yes
Baseline,Gemma3-4b,All_N,Qwen3-235b,bert_precision,0.0,-36.0411,Yes
Baseline,Gemma3-4b,All_N,Gemma3-4b,bert_precision,0.0,-22.4489,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-36.8264,Yes
Baseline,Gemma3-4b,First_K_K=3,Qwen3-235b,bert_precision,0.0,-34.8078,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemma3-4b,bert_precision,0.0,-18.1685,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-33.7475,Yes
Baseline,Gemma3-4b,First_K_K=5,Qwen3-235b,bert_precision,0.0,-31.8131,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemma3-4b,bert_precision,0.0,-16.4517,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-42.0743,Yes
Baseline,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_precision,0.0,-39.3955,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_precision,0.0,-24.9501,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-37.7384,Yes
Baseline,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_precision,0.0,-35.0189,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_precision,0.0,-22.0143,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-41.6215,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_precision,0.0,-39.3088,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,-24.5789,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-37.5271,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.0,-35.5535,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,-21.8644,Yes
Baseline,Gemma3-4b,All_N,Gemini-2.5-Pro,bert_recall,0.0,-48.7588,Yes
Baseline,Gemma3-4b,All_N,Qwen3-235b,bert_recall,0.0,-38.2309,Yes
Baseline,Gemma3-4b,All_N,Gemma3-4b,bert_recall,0.0,-35.2741,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-50.2696,Yes
Baseline,Gemma3-4b,First_K_K=3,Qwen3-235b,bert_recall,0.0,-34.3434,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemma3-4b,bert_recall,0.0,-26.0688,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-47.7637,Yes
Baseline,Gemma3-4b,First_K_K=5,Qwen3-235b,bert_recall,0.0,-33.9507,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemma3-4b,bert_recall,0.0,-28.8593,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-54.4925,Yes
Baseline,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_recall,0.0,-39.1411,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_recall,0.0,-33.5839,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-48.954,Yes
Baseline,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_recall,0.0,-36.6966,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_recall,0.0,-34.4127,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-54.6365,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,-39.479,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,-32.9901,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-48.9567,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,-37.8297,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,-33.7785,Yes
Baseline,Gemma3-4b,All_N,Gemini-2.5-Pro,bleu_avg,0.0,-38.845,Yes
Baseline,Gemma3-4b,All_N,Qwen3-235b,bleu_avg,0.0,-38.4819,Yes
Baseline,Gemma3-4b,All_N,Gemma3-4b,bleu_avg,0.0,-33.9848,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-44.7686,Yes
Baseline,Gemma3-4b,First_K_K=3,Qwen3-235b,bleu_avg,0.0,-41.7964,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemma3-4b,bleu_avg,0.0,-35.018,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-42.0089,Yes
Baseline,Gemma3-4b,First_K_K=5,Qwen3-235b,bleu_avg,0.0,-36.6609,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemma3-4b,bleu_avg,0.0,-33.4832,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-45.0082,Yes
Baseline,Gemma3-4b,Last_K_K=3,Qwen3-235b,bleu_avg,0.0,-44.0067,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemma3-4b,bleu_avg,0.0,-37.8611,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-41.2204,Yes
Baseline,Gemma3-4b,Last_K_K=5,Qwen3-235b,bleu_avg,0.0,-39.1016,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemma3-4b,bleu_avg,0.0,-35.0234,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-45.6474,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.0,-42.9843,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,-36.5093,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-38.4379,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.0,-37.6186,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,-34.2923,Yes
Baseline,Gemma3-4b,All_N,Gemini-2.5-Pro,meteor,0.0,-30.0434,Yes
Baseline,Gemma3-4b,All_N,Qwen3-235b,meteor,0.0,-24.7968,Yes
Baseline,Gemma3-4b,All_N,Gemma3-4b,meteor,0.0,-23.3148,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,meteor,0.0,-35.1901,Yes
Baseline,Gemma3-4b,First_K_K=3,Qwen3-235b,meteor,0.0,-24.4968,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemma3-4b,meteor,0.0,-21.822,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,meteor,0.0,-31.1722,Yes
Baseline,Gemma3-4b,First_K_K=5,Qwen3-235b,meteor,0.0,-23.0563,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemma3-4b,meteor,0.0,-23.1084,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,meteor,0.0,-36.3125,Yes
Baseline,Gemma3-4b,Last_K_K=3,Qwen3-235b,meteor,0.0,-25.3528,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemma3-4b,meteor,0.0,-23.5833,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-32.381,Yes
Baseline,Gemma3-4b,Last_K_K=5,Qwen3-235b,meteor,0.0,-24.3369,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemma3-4b,meteor,0.0,-24.9121,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-36.4727,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,meteor,0.0,-25.5602,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,meteor,0.0,-22.736,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-32.4132,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,meteor,0.0,-24.2467,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,meteor,0.0,-23.576,Yes
Baseline,Gemma3-4b,All_N,Gemini-2.5-Pro,rouge1_f,0.0,-41.3685,Yes
Baseline,Gemma3-4b,All_N,Qwen3-235b,rouge1_f,0.0,-33.8665,Yes
Baseline,Gemma3-4b,All_N,Gemma3-4b,rouge1_f,0.0,-23.923,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-40.7613,Yes
Baseline,Gemma3-4b,First_K_K=3,Qwen3-235b,rouge1_f,0.0,-28.3597,Yes
Baseline,Gemma3-4b,First_K_K=3,Gemma3-4b,rouge1_f,0.0,-17.0323,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-39.1683,Yes
Baseline,Gemma3-4b,First_K_K=5,Qwen3-235b,rouge1_f,0.0,-28.8662,Yes
Baseline,Gemma3-4b,First_K_K=5,Gemma3-4b,rouge1_f,0.0,-19.2663,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-45.9719,Yes
Baseline,Gemma3-4b,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,-33.1712,Yes
Baseline,Gemma3-4b,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,-22.5608,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-42.9834,Yes
Baseline,Gemma3-4b,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,-32.8334,Yes
Baseline,Gemma3-4b,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,-23.9058,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-45.4594,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,-33.282,Yes
Baseline,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,-21.8192,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-42.4216,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,-32.9614,Yes
Baseline,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,-22.7271,Yes
All_N,Gemini-2.5-Pro,All_N,Qwen3-235b,bert_f1,0.0,6.9153,Yes
All_N,Gemini-2.5-Pro,All_N,Gemma3-4b,bert_f1,0.0,15.0928,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,bert_f1,0.000734,3.3921,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bert_f1,0.0,13.8637,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bert_f1,0.0,28.6099,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bert_f1,8.9e-05,3.9227,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_f1,0.0,12.2706,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_f1,0.0,24.0782,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.002748,-3.041,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_f1,0.0,8.1951,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_f1,0.0,19.1558,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.26226,-1.1212,No
All_N,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_f1,0.0,8.004,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_f1,0.0,16.0798,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.005105,-2.8429,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,8.073,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,19.6897,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.191805,-1.3055,No
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,7.2746,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,17.1973,Yes
All_N,Gemini-2.5-Pro,All_N,Qwen3-235b,bert_precision,0.02751,2.2049,Yes
All_N,Gemini-2.5-Pro,All_N,Gemma3-4b,bert_precision,0.0,13.079,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,bert_precision,0.000187,3.7477,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bert_precision,0.0,6.6703,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bert_precision,0.0,22.0224,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bert_precision,9e-05,3.9195,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_precision,0.0,6.4123,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_precision,0.0,20.2957,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.197952,-1.2945,No
All_N,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_precision,0.016436,2.3874,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_precision,0.0,14.5629,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.857217,-0.1799,No
All_N,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_precision,0.002277,3.0537,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_precision,0.0,13.8407,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.310178,-1.0215,No
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_precision,0.019439,2.3282,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,14.733,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.810603,-0.2397,No
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_precision,0.007476,2.6763,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,14.1832,Yes
All_N,Gemini-2.5-Pro,All_N,Qwen3-235b,bert_recall,0.0,11.3277,Yes
All_N,Gemini-2.5-Pro,All_N,Gemma3-4b,bert_recall,0.0,12.2571,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,bert_recall,0.130383,1.5273,No
All_N,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bert_recall,0.0,19.0959,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bert_recall,0.0,26.7371,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bert_recall,0.015047,2.4324,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_recall,0.0,16.2987,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_recall,0.0,20.3934,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_recall,8e-06,-4.576,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_recall,0.0,13.6276,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_recall,0.0,18.3727,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.03346,-2.1273,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_recall,0.0,12.3612,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_recall,0.0,13.2675,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,8e-06,-4.5793,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,13.4683,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,19.2399,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.014464,-2.4467,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,11.3803,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,15.027,Yes
All_N,Gemini-2.5-Pro,All_N,Qwen3-235b,bleu_avg,1.1e-05,4.3979,Yes
All_N,Gemini-2.5-Pro,All_N,Gemma3-4b,bleu_avg,0.0,5.7838,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,bleu_avg,0.600816,0.5213,No
All_N,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bleu_avg,0.0,9.3198,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bleu_avg,0.0,14.9832,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bleu_avg,0.012817,2.49,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bleu_avg,0.0,8.3761,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bleu_avg,0.0,11.3019,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-5.8631,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bleu_avg,0.0,5.19,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bleu_avg,0.0,8.548,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.001691,-3.142,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bleu_avg,1e-06,4.913,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bleu_avg,0.0,5.7458,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,1e-06,-5.0155,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.0,5.1669,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,10.1235,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.002002,-3.0921,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bleu_avg,2e-06,4.7774,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,7.2768,Yes
All_N,Gemini-2.5-Pro,All_N,Qwen3-235b,meteor,0.0,6.6043,Yes
All_N,Gemini-2.5-Pro,All_N,Gemma3-4b,meteor,0.0,6.5061,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,meteor,0.011248,-2.5399,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,meteor,0.0,9.5101,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,meteor,0.0,11.5609,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,meteor,0.820036,-0.2275,No
All_N,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,meteor,0.0,8.4465,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,meteor,0.0,8.1808,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,meteor,1e-06,-5.0355,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,meteor,0.0,8.3206,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,meteor,0.0,9.4203,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,meteor,0.01269,-2.4936,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,meteor,0.0,7.3292,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,meteor,0.0,5.732,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,meteor,2e-06,-4.8781,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,meteor,0.0,8.0878,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,meteor,0.0,10.0251,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.00204,-3.0865,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,meteor,0.0,7.004,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,meteor,0.0,6.8307,Yes
All_N,Gemini-2.5-Pro,All_N,Qwen3-235b,rouge1_f,0.0,9.0361,Yes
All_N,Gemini-2.5-Pro,All_N,Gemma3-4b,rouge1_f,0.0,17.1394,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemini-2.5-Pro,rouge1_f,5e-06,4.5657,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,rouge1_f,0.0,18.0536,Yes
All_N,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,rouge1_f,0.0,28.5848,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,rouge1_f,0.000716,3.3861,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,rouge1_f,0.0,14.3892,Yes
All_N,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,rouge1_f,0.0,23.6744,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.114646,-1.5867,No
All_N,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,12.962,Yes
All_N,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,22.3322,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.146337,-1.4529,No
All_N,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,10.4186,Yes
All_N,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,18.1527,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.341301,-0.9558,No
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,12.6438,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,22.9642,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.139929,-1.4764,No
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,9.919,Yes
All_N,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,19.1878,Yes
All_N,Qwen3-235b,All_N,Gemma3-4b,bert_f1,0.0,8.9386,Yes
All_N,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,bert_f1,0.000174,-3.8315,Yes
All_N,Qwen3-235b,First_K_K=3,Qwen3-235b,bert_f1,0.0,6.7987,Yes
All_N,Qwen3-235b,First_K_K=3,Gemma3-4b,bert_f1,0.0,22.4868,Yes
All_N,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bert_f1,0.003427,-2.9278,Yes
All_N,Qwen3-235b,First_K_K=5,Qwen3-235b,bert_f1,0.0,5.5475,Yes
All_N,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_f1,0.0,18.122,Yes
All_N,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-10.3779,Yes
All_N,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_f1,0.381069,0.8762,No
All_N,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_f1,0.0,12.6373,Yes
All_N,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-7.9204,Yes
All_N,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_f1,0.235548,1.1864,No
All_N,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_f1,0.0,9.9394,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-10.1747,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.453922,0.7493,No
All_N,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,13.1992,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-8.0614,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.683748,0.4074,No
All_N,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,11.02,Yes
All_N,Qwen3-235b,All_N,Gemma3-4b,bert_precision,0.0,11.1229,Yes
All_N,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,bert_precision,0.149107,1.4531,No
All_N,Qwen3-235b,First_K_K=3,Qwen3-235b,bert_precision,1.2e-05,4.3752,Yes
All_N,Qwen3-235b,First_K_K=3,Gemma3-4b,bert_precision,0.0,20.0048,Yes
All_N,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bert_precision,0.07814,1.762,No
All_N,Qwen3-235b,First_K_K=5,Qwen3-235b,bert_precision,2.1e-05,4.2582,Yes
All_N,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_precision,0.0,18.3771,Yes
All_N,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.00029,-3.6634,Yes
All_N,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_precision,0.984375,0.0196,No
All_N,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_precision,0.0,12.4598,Yes
All_N,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.017434,-2.3782,Yes
All_N,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_precision,0.386039,0.8669,No
All_N,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_precision,0.0,11.8791,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.00084,-3.3783,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_precision,0.973101,-0.0337,No
All_N,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,12.6402,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.015335,-2.4251,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.632881,0.4777,No
All_N,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,12.2174,Yes
All_N,Qwen3-235b,All_N,Gemma3-4b,bert_recall,0.190047,1.3095,No
All_N,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-10.3403,Yes
All_N,Qwen3-235b,First_K_K=3,Qwen3-235b,bert_recall,0.0,7.2279,Yes
All_N,Qwen3-235b,First_K_K=3,Gemma3-4b,bert_recall,0.0,15.1182,Yes
All_N,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-9.1317,Yes
All_N,Qwen3-235b,First_K_K=5,Qwen3-235b,bert_recall,1e-06,4.9222,Yes
All_N,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_recall,0.0,9.2533,Yes
All_N,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-16.1763,Yes
All_N,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_recall,0.077556,1.7751,No
All_N,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_recall,0.0,6.738,Yes
All_N,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-13.1105,Yes
All_N,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_recall,0.255264,1.1378,No
All_N,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_recall,0.021163,2.3057,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-16.2061,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.115224,1.5828,No
All_N,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,7.5744,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-13.3719,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.907676,0.116,No
All_N,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.000104,3.8862,Yes
All_N,Qwen3-235b,All_N,Gemma3-4b,bleu_avg,0.096497,1.6601,No
All_N,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,bleu_avg,2.8e-05,-4.2843,Yes
All_N,Qwen3-235b,First_K_K=3,Qwen3-235b,bleu_avg,0.0,4.9542,Yes
All_N,Qwen3-235b,First_K_K=3,Gemma3-4b,bleu_avg,0.0,11.2319,Yes
All_N,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bleu_avg,0.032983,-2.1333,Yes
All_N,Qwen3-235b,First_K_K=5,Qwen3-235b,bleu_avg,3.2e-05,4.1637,Yes
All_N,Qwen3-235b,First_K_K=5,Gemma3-4b,bleu_avg,0.0,7.3437,Yes
All_N,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-10.582,Yes
All_N,Qwen3-235b,Last_K_K=3,Qwen3-235b,bleu_avg,0.596332,0.5275,No
All_N,Qwen3-235b,Last_K_K=3,Gemma3-4b,bleu_avg,1.8e-05,4.2903,Yes
All_N,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-7.6398,Yes
All_N,Qwen3-235b,Last_K_K=5,Qwen3-235b,bleu_avg,0.625832,0.4877,No
All_N,Qwen3-235b,Last_K_K=5,Gemma3-4b,bleu_avg,0.11867,1.5605,No
All_N,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-9.8164,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.581669,0.5511,No
All_N,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,5.9928,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-7.3544,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.664866,0.4332,No
All_N,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.001642,3.1507,Yes
All_N,Qwen3-235b,All_N,Gemma3-4b,meteor,0.829376,0.215,No
All_N,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,meteor,0.0,-9.834,Yes
All_N,Qwen3-235b,First_K_K=3,Qwen3-235b,meteor,0.010555,2.5448,Yes
All_N,Qwen3-235b,First_K_K=3,Gemma3-4b,meteor,1e-06,4.8242,Yes
All_N,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,meteor,0.0,-7.0389,Yes
All_N,Qwen3-235b,First_K_K=5,Qwen3-235b,meteor,0.056491,1.9079,No
All_N,Qwen3-235b,First_K_K=5,Gemma3-4b,meteor,0.094692,1.6716,No
All_N,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,meteor,0.0,-12.1255,Yes
All_N,Qwen3-235b,Last_K_K=3,Qwen3-235b,meteor,0.175509,1.3542,No
All_N,Qwen3-235b,Last_K_K=3,Gemma3-4b,meteor,0.008698,2.6408,Yes
All_N,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-9.1624,Yes
All_N,Qwen3-235b,Last_K_K=5,Qwen3-235b,meteor,0.480324,0.7059,No
All_N,Qwen3-235b,Last_K_K=5,Gemma3-4b,meteor,0.448021,-0.7587,No
All_N,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-12.0351,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,meteor,0.265358,1.1139,No
All_N,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,meteor,0.000989,3.323,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-9.6513,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,meteor,0.654091,0.4481,No
All_N,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,meteor,0.662996,0.4357,No
All_N,Qwen3-235b,All_N,Gemma3-4b,rouge1_f,0.0,8.7443,Yes
All_N,Qwen3-235b,First_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-5.1213,Yes
All_N,Qwen3-235b,First_K_K=3,Qwen3-235b,rouge1_f,0.0,8.7355,Yes
All_N,Qwen3-235b,First_K_K=3,Gemma3-4b,rouge1_f,0.0,19.889,Yes
All_N,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-5.7825,Yes
All_N,Qwen3-235b,First_K_K=5,Qwen3-235b,rouge1_f,0.0,5.4875,Yes
All_N,Qwen3-235b,First_K_K=5,Gemma3-4b,rouge1_f,0.0,15.1963,Yes
All_N,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-11.3139,Yes
All_N,Qwen3-235b,Last_K_K=3,Qwen3-235b,rouge1_f,0.000517,3.4678,Yes
All_N,Qwen3-235b,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,13.4675,Yes
All_N,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-10.5702,Yes
All_N,Qwen3-235b,Last_K_K=5,Qwen3-235b,rouge1_f,0.172004,1.3662,No
All_N,Qwen3-235b,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,9.6134,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-10.6848,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.001513,3.1744,Yes
All_N,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,14.1457,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-10.4699,Yes
All_N,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.357785,0.9197,No
All_N,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,10.713,Yes
All_N,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-12.6891,Yes
All_N,Gemma3-4b,First_K_K=3,Qwen3-235b,bert_f1,0.000721,-3.313,Yes
All_N,Gemma3-4b,First_K_K=3,Gemma3-4b,bert_f1,0.0,11.2605,Yes
All_N,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-11.4478,Yes
All_N,Gemma3-4b,First_K_K=5,Qwen3-235b,bert_f1,0.000118,-3.8417,Yes
All_N,Gemma3-4b,First_K_K=5,Gemma3-4b,bert_f1,0.0,8.2054,Yes
All_N,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-18.6411,Yes
All_N,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_f1,0.0,-8.7074,Yes
All_N,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_f1,0.011806,2.5051,Yes
All_N,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-15.8764,Yes
All_N,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_f1,0.0,-7.7689,Yes
All_N,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_f1,0.371562,0.8942,No
All_N,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-18.4536,Yes
All_N,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,-8.823,Yes
All_N,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.002364,3.0239,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-15.9585,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-8.5182,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.077575,1.7646,No
All_N,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-10.2904,Yes
All_N,Gemma3-4b,First_K_K=3,Qwen3-235b,bert_precision,0.0,-7.7744,Yes
All_N,Gemma3-4b,First_K_K=3,Gemma3-4b,bert_precision,0.0,6.9986,Yes
All_N,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-9.3332,Yes
All_N,Gemma3-4b,First_K_K=5,Qwen3-235b,bert_precision,0.0,-7.1241,Yes
All_N,Gemma3-4b,First_K_K=5,Gemma3-4b,bert_precision,0.0,6.4526,Yes
All_N,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-15.1147,Yes
All_N,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_precision,0.0,-11.892,Yes
All_N,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_precision,0.837128,0.2054,No
All_N,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-13.2029,Yes
All_N,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_precision,0.0,-10.2687,Yes
All_N,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_precision,0.533834,0.6225,No
All_N,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-14.8098,Yes
All_N,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_precision,0.0,-11.9101,Yes
All_N,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.671482,0.4245,No
All_N,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-13.1856,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.0,-10.6706,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.374594,0.8881,No
All_N,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-11.3302,Yes
All_N,Gemma3-4b,First_K_K=3,Qwen3-235b,bert_recall,0.0,5.5441,Yes
All_N,Gemma3-4b,First_K_K=3,Gemma3-4b,bert_recall,0.0,13.1056,Yes
All_N,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-10.1448,Yes
All_N,Gemma3-4b,First_K_K=5,Qwen3-235b,bert_recall,0.000617,3.4181,Yes
All_N,Gemma3-4b,First_K_K=5,Gemma3-4b,bert_recall,0.0,7.6136,Yes
All_N,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-16.968,Yes
All_N,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_recall,0.741091,0.3309,No
All_N,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_recall,0.0,5.1163,Yes
All_N,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-13.9707,Yes
All_N,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_recall,0.841062,-0.2004,No
All_N,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_recall,0.337709,0.9595,No
All_N,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-16.9976,Yes
All_N,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.886926,0.1423,No
All_N,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,5.9107,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-14.2221,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.233779,-1.1902,No
All_N,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.013958,2.4575,Yes
All_N,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-5.7924,Yes
All_N,Gemma3-4b,First_K_K=3,Qwen3-235b,bleu_avg,0.00325,2.8429,Yes
All_N,Gemma3-4b,First_K_K=3,Gemma3-4b,bleu_avg,0.0,8.7416,Yes
All_N,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bleu_avg,0.000191,-3.7268,Yes
All_N,Gemma3-4b,First_K_K=5,Qwen3-235b,bleu_avg,0.024319,2.2418,Yes
All_N,Gemma3-4b,First_K_K=5,Gemma3-4b,bleu_avg,0.0,5.2516,Yes
All_N,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-11.7464,Yes
All_N,Gemma3-4b,Last_K_K=3,Qwen3-235b,bleu_avg,0.191463,-1.2897,No
All_N,Gemma3-4b,Last_K_K=3,Gemma3-4b,bleu_avg,0.019091,2.327,Yes
All_N,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-8.8914,Yes
All_N,Gemma3-4b,Last_K_K=5,Qwen3-235b,bleu_avg,0.220898,-1.2212,No
All_N,Gemma3-4b,Last_K_K=5,Gemma3-4b,bleu_avg,0.903379,-0.1214,No
All_N,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-11.0279,Yes
All_N,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.208954,-1.2472,No
All_N,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bleu_avg,7e-05,3.9272,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-8.5664,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.215956,-1.2362,No
All_N,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.169524,1.3723,No
All_N,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,meteor,0.0,-9.5327,Yes
All_N,Gemma3-4b,First_K_K=3,Qwen3-235b,meteor,0.02777,2.1607,Yes
All_N,Gemma3-4b,First_K_K=3,Gemma3-4b,meteor,1.3e-05,4.3146,Yes
All_N,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,meteor,0.0,-6.9083,Yes
All_N,Gemma3-4b,First_K_K=5,Qwen3-235b,meteor,0.11027,1.5932,No
All_N,Gemma3-4b,First_K_K=5,Gemma3-4b,meteor,0.169341,1.3717,No
All_N,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,meteor,0.0,-11.7474,Yes
All_N,Gemma3-4b,Last_K_K=3,Qwen3-235b,meteor,0.289621,1.0456,No
All_N,Gemma3-4b,Last_K_K=3,Gemma3-4b,meteor,0.022843,2.2658,Yes
All_N,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-8.9527,Yes
All_N,Gemma3-4b,Last_K_K=5,Qwen3-235b,meteor,0.650121,0.4524,No
All_N,Gemma3-4b,Last_K_K=5,Gemma3-4b,meteor,0.351195,-0.9319,No
All_N,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-11.6521,Yes
All_N,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,meteor,0.406713,0.8196,No
All_N,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,meteor,0.003526,2.9128,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-9.4317,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,meteor,0.8324,0.2112,No
All_N,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,meteor,0.836834,0.2059,No
All_N,Gemma3-4b,First_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-14.0866,Yes
All_N,Gemma3-4b,First_K_K=3,Qwen3-235b,rouge1_f,0.261771,-1.1072,No
All_N,Gemma3-4b,First_K_K=3,Gemma3-4b,rouge1_f,0.0,9.6293,Yes
All_N,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-14.2235,Yes
All_N,Gemma3-4b,First_K_K=5,Qwen3-235b,rouge1_f,0.000361,-3.5634,Yes
All_N,Gemma3-4b,First_K_K=5,Gemma3-4b,rouge1_f,0.0,5.7694,Yes
All_N,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-19.8457,Yes
All_N,Gemma3-4b,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,-6.0534,Yes
All_N,Gemma3-4b,Last_K_K=3,Gemma3-4b,rouge1_f,0.000211,3.7014,Yes
All_N,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-18.6442,Yes
All_N,Gemma3-4b,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,-7.5033,Yes
All_N,Gemma3-4b,Last_K_K=5,Gemma3-4b,rouge1_f,0.53148,0.6255,No
All_N,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-19.2631,Yes
All_N,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,-6.2924,Yes
All_N,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,rouge1_f,1.2e-05,4.3692,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-18.446,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,-7.8594,Yes
All_N,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.087649,1.7076,No
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bert_f1,0.0,11.1364,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bert_f1,0.0,27.1893,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bert_f1,0.47197,0.7265,No
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_f1,0.0,9.5435,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_f1,0.0,22.2509,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-6.7767,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_f1,1e-06,5.02,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_f1,0.0,16.9201,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_f1,7e-06,-4.4974,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_f1,1e-06,5.0142,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_f1,0.0,13.7316,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-6.5677,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_f1,1e-06,4.8888,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,17.497,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,3e-06,-4.6662,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_f1,3.4e-05,4.2284,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,14.9015,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bert_precision,0.002138,3.0719,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bert_precision,0.0,19.7361,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bert_precision,0.677664,0.4177,No
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_precision,0.002762,3.0273,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_precision,0.0,17.9373,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-5.4126,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_precision,0.119249,-1.5582,No
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_precision,0.0,11.6833,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_precision,9.1e-05,-3.9222,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_precision,0.594625,-0.536,No
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_precision,0.0,11.0825,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-5.1038,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_precision,0.10756,-1.6095,No
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,11.8751,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,7.5e-05,-3.96,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_precision,0.345765,-0.9504,No
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,11.4372,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bert_recall,0.0,18.5711,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bert_recall,0.0,26.7251,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bert_recall,0.333413,0.9854,No
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_recall,0.0,15.5827,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_recall,0.0,19.9072,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-6.3431,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_recall,0.0,12.7563,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_recall,0.0,17.7891,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.000219,-3.6935,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_recall,0.0,11.4311,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_recall,0.0,12.3904,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-6.351,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,12.5871,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,18.713,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,5.7e-05,-4.0166,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,10.3981,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,14.239,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,bleu_avg,0.0,9.9127,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,bleu_avg,0.0,16.4171,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,bleu_avg,0.033875,2.1774,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bleu_avg,0.0,8.7396,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bleu_avg,0.0,12.0336,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-6.8579,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bleu_avg,0.0,5.2031,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bleu_avg,0.0,8.9556,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,7.8e-05,-3.9065,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bleu_avg,2e-06,4.861,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bleu_avg,0.0,5.7592,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-5.9787,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.0,5.1704,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,10.7418,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,9.8e-05,-3.8031,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bleu_avg,4e-06,4.7015,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,7.4608,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,meteor,0.0,13.3777,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,meteor,0.0,15.5499,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,meteor,0.018873,2.3728,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,meteor,0.0,11.8545,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,meteor,0.0,11.5362,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,meteor,0.00512,-2.8006,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,meteor,0.0,12.0148,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,meteor,0.0,13.1318,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,meteor,0.875926,-0.156,No
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,meteor,0.0,10.6576,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,meteor,0.0,8.7944,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.00906,-2.6108,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,meteor,0.0,11.7544,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,meteor,0.0,13.7616,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.401404,-0.8336,No
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,meteor,0.0,10.2501,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,meteor,0.0,9.9559,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Qwen3-235b,rouge1_f,0.0,14.91,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=3,Gemma3-4b,rouge1_f,0.0,26.726,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemini-2.5-Pro,rouge1_f,0.311503,-1.0172,No
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,rouge1_f,0.0,10.9718,Yes
First_K_K=3,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,rouge1_f,0.0,21.2181,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-6.6531,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,9.239,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,19.7161,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-6.1578,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,6.6105,Yes
First_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,15.157,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-5.977,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,8.8966,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,20.4213,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-6.1122,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,6.0895,Yes
First_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,16.2968,Yes
First_K_K=3,Qwen3-235b,First_K_K=3,Gemma3-4b,bert_f1,0.0,17.4907,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-9.7089,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Qwen3-235b,bert_f1,0.392945,-0.8539,No
First_K_K=3,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_f1,0.0,13.0352,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-17.9708,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_f1,0.0,-6.4473,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_f1,0.0,6.7283,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-14.7335,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_f1,0.0,-5.4554,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_f1,9e-06,4.3594,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-17.7569,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,-6.5845,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,7.3451,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-14.8202,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-6.3183,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,5.4336,Yes
First_K_K=3,Qwen3-235b,First_K_K=3,Gemma3-4b,bert_precision,0.0,17.151,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bert_precision,0.014816,-2.4263,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Qwen3-235b,bert_precision,0.849162,0.1904,No
First_K_K=3,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_precision,0.0,15.4948,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-8.611,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_precision,2e-06,-4.756,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_precision,0.0,8.94,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-6.8341,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_precision,0.000594,-3.4281,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_precision,0.0,8.5595,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-8.2816,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_precision,2e-06,-4.7971,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,9.1487,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-6.851,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.000111,-3.8621,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,8.9083,Yes
First_K_K=3,Qwen3-235b,First_K_K=3,Gemma3-4b,bert_recall,0.0,8.6447,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-17.0198,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Qwen3-235b,bert_recall,0.039268,-2.071,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_recall,0.007239,2.695,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-24.41,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_recall,0.0,-5.7906,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_recall,0.731794,-0.3428,No
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-20.6366,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_recall,0.0,-5.9448,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_recall,5e-06,-4.5084,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-24.467,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,-6.0224,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.59972,0.5248,No
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-20.8554,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,-7.0537,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.002739,-2.9833,Yes
First_K_K=3,Qwen3-235b,First_K_K=3,Gemma3-4b,bleu_avg,0.0,7.4036,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-7.4626,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Qwen3-235b,bleu_avg,0.616264,-0.4989,No
First_K_K=3,Qwen3-235b,First_K_K=5,Gemma3-4b,bleu_avg,0.001879,3.1144,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-15.9848,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Qwen3-235b,bleu_avg,1e-06,-4.923,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,bleu_avg,0.649991,-0.4538,No
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-12.7042,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,bleu_avg,4e-06,-4.5196,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,bleu_avg,0.001729,-3.0431,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-15.3626,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bleu_avg,2e-06,-4.8093,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.142716,1.466,No
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-12.0521,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bleu_avg,6e-06,-4.4317,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.164048,-1.3599,No
First_K_K=3,Qwen3-235b,First_K_K=3,Gemma3-4b,meteor,0.010406,2.563,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,meteor,0.0,-10.0994,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Qwen3-235b,meteor,0.628458,-0.4827,No
First_K_K=3,Qwen3-235b,First_K_K=5,Gemma3-4b,meteor,0.468877,-0.7208,No
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,meteor,0.0,-15.6271,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Qwen3-235b,meteor,0.199496,-1.2832,No
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,meteor,0.849098,0.1903,No
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-12.2296,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,meteor,0.070862,-1.8038,No
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,meteor,0.000865,-3.2903,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-15.5833,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,meteor,0.122328,-1.5453,No
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,meteor,0.338023,0.9582,No
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-12.6706,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,meteor,0.039757,-2.0443,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,meteor,0.04479,-1.978,Yes
First_K_K=3,Qwen3-235b,First_K_K=3,Gemma3-4b,rouge1_f,0.0,12.4805,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-14.8812,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Qwen3-235b,rouge1_f,0.004,-2.8746,Yes
First_K_K=3,Qwen3-235b,First_K_K=5,Gemma3-4b,rouge1_f,0.0,7.7497,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-21.3534,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,-5.7335,Yes
First_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,5.5101,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-19.7391,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,-7.3416,Yes
First_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,rouge1_f,0.062462,1.8474,No
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-20.7084,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,-6.0062,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,6.2756,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-19.4701,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,-7.7362,Yes
First_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.001987,3.066,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-24.7783,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Qwen3-235b,bert_f1,0.0,-16.8271,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemma3-4b,bert_f1,0.013308,-2.4496,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-33.4375,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_f1,0.0,-23.6207,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_f1,0.0,-9.903,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-29.0509,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_f1,0.0,-21.018,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_f1,0.0,-10.3223,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-33.2358,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,-23.7501,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,-9.2995,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-29.0079,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-21.9177,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,-9.5566,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-17.86,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Qwen3-235b,bert_precision,0.0,-15.5536,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemma3-4b,bert_precision,0.973059,-0.0336,No
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-25.2018,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_precision,0.0,-21.8901,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_precision,0.0,-7.628,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-22.1087,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_precision,0.0,-19.0087,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_precision,0.0,-6.3775,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-24.8054,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_precision,0.0,-21.8672,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,-7.3361,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-22.0108,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.0,-19.4984,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,-6.1227,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-24.9203,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Qwen3-235b,bert_recall,0.0,-10.1351,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemma3-4b,bert_recall,0.0,-5.2492,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-32.1954,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_recall,0.0,-14.2484,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_recall,0.0,-8.7236,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-27.9447,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_recall,0.0,-13.7627,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_recall,0.0,-12.1055,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-32.275,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,-14.5084,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,-7.9142,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-28.1096,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,-14.8862,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,-10.7886,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-13.9074,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Qwen3-235b,bleu_avg,0.0,-7.1404,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemma3-4b,bleu_avg,0.000317,-3.5642,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-21.5861,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Qwen3-235b,bleu_avg,0.0,-12.0072,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemma3-4b,bleu_avg,0.0,-7.2716,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-18.2112,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,bleu_avg,0.0,-10.954,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,bleu_avg,0.0,-9.0738,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-21.1703,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.0,-11.766,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,-5.4163,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-17.1966,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.0,-10.6549,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,-7.5291,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,meteor,0.0,-12.207,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Qwen3-235b,meteor,0.005105,-2.81,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemma3-4b,meteor,0.002515,-3.0249,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,meteor,0.0,-17.6641,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Qwen3-235b,meteor,0.000155,-3.7865,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemma3-4b,meteor,0.022363,-2.2848,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-14.2259,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,meteor,4.1e-05,-4.1199,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,meteor,0.0,-5.4929,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-17.6424,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,meteor,5.4e-05,-4.0405,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,meteor,0.130786,-1.5113,No
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-14.6208,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,meteor,1.6e-05,-4.3204,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,meteor,2.5e-05,-4.1839,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-25.8235,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Qwen3-235b,rouge1_f,0.0,-14.2442,Yes
First_K_K=3,Gemma3-4b,First_K_K=5,Gemma3-4b,rouge1_f,0.000207,-3.7135,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-32.7549,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,-17.9964,Yes
First_K_K=3,Gemma3-4b,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,-6.5667,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-30.2939,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,-18.6304,Yes
First_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,-9.2196,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-32.1581,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,-18.194,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,-5.7798,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-29.8537,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,-18.9,Yes
First_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,-7.9759,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_f1,0.0,8.3307,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_f1,0.0,20.4372,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-7.1601,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_f1,6.1e-05,3.9724,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_f1,0.0,15.2433,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_f1,1e-06,-4.9728,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_f1,5e-05,4.0589,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_f1,0.0,12.4318,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-6.9611,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_f1,0.000103,3.8491,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,15.786,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-5.1326,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_f1,0.000942,3.3098,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,13.5143,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_precision,0.01469,2.4411,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_precision,0.0,16.4303,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-5.4699,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_precision,0.060076,-1.8755,No
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_precision,0.0,10.4697,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_precision,4.5e-05,-4.0842,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_precision,0.368433,-0.8995,No
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_precision,0.0,10.0646,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-5.1823,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_precision,0.054188,-1.9226,No
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,10.6565,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,3.9e-05,-4.1204,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_precision,0.197198,-1.2898,No
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,10.3895,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bert_recall,0.0,14.2138,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bert_recall,0.0,18.4442,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-7.1543,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_recall,0.0,11.4035,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_recall,0.0,16.3063,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_recall,6e-06,-4.5254,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_recall,0.0,10.206,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_recall,0.0,11.1748,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-7.1635,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,11.2349,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,17.1935,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,1e-06,-4.8378,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,9.1962,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,12.9462,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,bleu_avg,0.0,6.4704,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,bleu_avg,0.0,9.7302,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-8.7786,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bleu_avg,0.004251,2.8597,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bleu_avg,0.0,6.6436,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-5.8174,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bleu_avg,0.007655,2.6684,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bleu_avg,0.000256,3.66,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-7.9555,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.00449,2.8553,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,8.4008,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-5.618,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.010475,2.5611,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,5.3158,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,meteor,0.0,8.9401,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,meteor,0.0,8.6615,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,meteor,1e-06,-4.9425,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,meteor,0.0,8.8591,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,meteor,0.0,9.9812,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,meteor,0.019701,-2.333,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,meteor,0.0,7.7914,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,meteor,0.0,6.1269,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,meteor,3e-06,-4.7811,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,meteor,0.0,8.6175,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,meteor,0.0,10.6006,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.003275,-2.9426,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,meteor,0.0,7.4479,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,meteor,0.0,7.2531,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Qwen3-235b,rouge1_f,0.0,11.2697,Yes
First_K_K=5,Gemini-2.5-Pro,First_K_K=5,Gemma3-4b,rouge1_f,0.0,20.855,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-5.2471,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,9.6307,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,19.3802,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,1e-06,-4.888,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,7.1824,Yes
First_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,15.2107,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,6e-06,-4.6074,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,9.3139,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,20.0386,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,1e-06,-4.8662,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,6.6919,Yes
First_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,16.2834,Yes
First_K_K=5,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_f1,0.0,12.8991,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-16.005,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_f1,0.0,-5.0842,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_f1,0.0,7.0217,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-13.1525,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_f1,1.7e-05,-4.3071,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_f1,1e-06,4.8243,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-15.8028,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,-5.2111,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,7.5895,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-13.2537,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-5.1081,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,5.8312,Yes
First_K_K=5,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_precision,0.0,14.2545,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-8.1614,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_precision,5e-06,-4.5731,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_precision,0.0,8.0752,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-6.5687,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_precision,0.000746,-3.3749,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_precision,0.0,7.8476,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-7.8595,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_precision,4e-06,-4.6129,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,8.2745,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-6.5892,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.00016,-3.7791,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,8.1667,Yes
First_K_K=5,Qwen3-235b,First_K_K=5,Gemma3-4b,bert_recall,8e-06,4.4711,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-21.3046,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Qwen3-235b,bert_recall,0.000802,-3.4036,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_recall,0.094422,1.6961,No
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-17.9153,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_recall,0.000197,-3.727,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_recall,0.015392,-2.4241,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-21.348,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.000369,-3.6138,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.01268,2.5218,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-18.1487,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_recall,2e-06,-4.7741,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.355386,-0.9243,No
First_K_K=5,Qwen3-235b,First_K_K=5,Gemma3-4b,bleu_avg,0.000927,3.3145,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-14.7109,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Qwen3-235b,bleu_avg,7.7e-05,-4.0141,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemma3-4b,bleu_avg,0.958791,0.0527,No
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-11.6219,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Qwen3-235b,bleu_avg,0.000189,-3.7367,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,bleu_avg,0.015829,-2.4139,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-14.0546,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.000117,-3.9286,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.074276,1.8104,No
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-11.0973,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.000232,-3.6849,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.405741,-0.8314,No
First_K_K=5,Qwen3-235b,First_K_K=5,Gemma3-4b,meteor,0.822927,-0.2238,No
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,meteor,0.0,-14.0635,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Qwen3-235b,meteor,0.490145,-0.6917,No
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemma3-4b,meteor,0.524734,0.6418,No
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-11.0017,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Qwen3-235b,meteor,0.223953,-1.2163,No
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,meteor,0.00879,-2.6215,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-13.9936,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,meteor,0.353024,-0.9313,No
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,meteor,0.18464,1.3416,No
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-11.4559,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,meteor,0.14745,-1.4489,No
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,meteor,0.15904,-1.4085,No
First_K_K=5,Qwen3-235b,First_K_K=5,Gemma3-4b,rouge1_f,0.0,9.834,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-17.0901,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Qwen3-235b,rouge1_f,0.016458,-2.4095,Yes
First_K_K=5,Qwen3-235b,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,7.8458,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-15.9559,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Qwen3-235b,rouge1_f,3.3e-05,-4.1557,Yes
First_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,rouge1_f,1.7e-05,4.3133,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-16.4719,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.007779,-2.6789,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,8.5444,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-15.7763,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,rouge1_f,5e-06,-4.5574,Yes
First_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,5.4402,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_f1,0.0,-28.1887,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_f1,0.0,-18.6054,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_f1,0.0,-6.497,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-24.6601,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_f1,0.0,-16.8304,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_f1,0.0,-7.3204,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-27.9989,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,-18.724,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,-5.954,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-24.6734,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-17.6359,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,-6.5508,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_precision,0.0,-22.9543,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_precision,0.0,-19.808,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_precision,0.0,-6.9038,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-20.3911,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_precision,0.0,-17.4664,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_precision,0.0,-5.867,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-22.6067,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_precision,0.0,-19.8007,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,-6.6442,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-20.3232,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.0,-17.9086,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,-5.6257,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bert_recall,0.0,-25.4104,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Qwen3-235b,bert_recall,0.0,-8.0101,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemma3-4b,bert_recall,0.003663,-2.9439,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-21.8466,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_recall,0.0,-8.0387,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_recall,0.0,-6.6475,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-25.463,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,-8.23,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.032801,-2.1564,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-22.0537,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,-9.0804,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,-5.263,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-17.6273,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Qwen3-235b,bleu_avg,0.0,-7.5257,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemma3-4b,bleu_avg,0.001153,-3.333,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-14.4865,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Qwen3-235b,bleu_avg,0.0,-6.9813,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemma3-4b,bleu_avg,0.0,-5.4816,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-17.0628,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.0,-7.3887,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.118405,-1.5928,No
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-13.7927,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.0,-6.8398,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bleu_avg,7.9e-05,-3.9525,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,meteor,0.0,-13.7484,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Qwen3-235b,meteor,0.655258,-0.4464,No
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemma3-4b,meteor,0.386601,0.8715,No
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-10.7226,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Qwen3-235b,meteor,0.325837,-0.9827,No
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemma3-4b,meteor,0.017053,-2.3866,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-13.6747,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,meteor,0.493914,-0.6844,No
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,meteor,0.121052,1.5643,No
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-11.1808,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,meteor,0.223706,-1.2169,No
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,meteor,0.236668,-1.1835,No
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-27.0667,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,-12.9197,Yes
First_K_K=5,Gemma3-4b,Last_K_K=3,Gemma3-4b,rouge1_f,0.015435,-2.4494,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-25.2691,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,-13.9578,Yes
First_K_K=5,Gemma3-4b,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,-5.2645,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-26.481,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,-13.1365,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.087269,-1.7298,No
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-24.9537,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,-14.2677,Yes
First_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,rouge1_f,4e-05,-4.1113,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_f1,0.0,11.9787,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_f1,0.0,23.3275,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.072312,1.8116,No
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_f1,0.0,11.4865,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_f1,0.0,19.6883,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.835703,0.2074,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,11.8496,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,23.8885,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.111635,1.6003,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,10.7352,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,20.9173,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_precision,6.5e-05,3.9957,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_precision,0.0,17.021,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.274387,1.0976,No
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_precision,6e-06,4.5629,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_precision,0.0,15.9523,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.773303,0.2881,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_precision,8.7e-05,3.9262,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,17.1885,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.306153,1.0256,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_precision,3.8e-05,4.1663,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,16.3333,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bert_recall,0.0,18.7641,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bert_recall,0.0,23.5569,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.02476,2.2744,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_recall,0.0,17.1926,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_recall,0.0,18.0098,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.995094,0.0061,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,18.6142,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,24.4654,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.056694,1.927,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,16.2036,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,19.8933,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,bleu_avg,0.0,11.7621,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,bleu_avg,0.0,14.965,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.009938,2.6428,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bleu_avg,0.0,11.1751,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bleu_avg,0.0,11.7838,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.331477,0.9712,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.0,11.6814,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,16.555,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.015542,2.4488,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.0,10.9291,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,13.3788,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,meteor,0.0,14.3193,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,meteor,0.0,15.3512,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,meteor,0.016718,2.427,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,meteor,0.0,12.9274,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,meteor,0.0,11.0863,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.833575,0.2101,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,meteor,0.0,14.0708,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,meteor,0.0,15.9402,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.086797,1.7271,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,meteor,0.0,12.5155,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,meteor,0.0,12.1871,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Qwen3-235b,rouge1_f,0.0,15.7895,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,25.8431,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.962332,0.0475,No
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,12.8216,Yes
Last_K_K=3,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,21.0259,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.496263,0.6804,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,15.4272,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,26.5169,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.99776,0.0028,No
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,12.2592,Yes
Last_K_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,22.1231,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_f1,0.0,12.7727,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-9.2157,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_f1,0.686437,0.4033,No
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_f1,0.0,9.7782,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-11.763,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.890504,-0.1377,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,13.3838,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-9.3503,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.663834,-0.4344,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,10.9443,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_precision,0.0,13.5339,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.009663,-2.5718,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_precision,0.360595,0.9138,No
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_precision,0.0,12.7204,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.000232,-3.6843,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_precision,0.9537,-0.0581,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,13.7205,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.008273,-2.6195,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.620755,0.4949,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,13.0941,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,bert_recall,0.0,5.2948,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-15.3801,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,bert_recall,0.577253,-0.5599,No
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_recall,0.475893,0.7115,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-18.804,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.834048,-0.2095,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,6.1806,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-15.6341,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.102306,-1.6411,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.019778,2.3446,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,bleu_avg,3.2e-05,4.1591,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-8.6133,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,bleu_avg,0.994363,-0.0071,No
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,bleu_avg,0.233943,1.1772,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-11.0032,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.973717,0.0329,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,6.0475,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-8.2311,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.956943,-0.0537,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.003609,2.8995,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,meteor,0.154224,1.425,No
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-11.0251,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,meteor,0.544137,-0.6086,No
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,meteor,0.032015,-2.1275,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-14.2582,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,meteor,0.794686,-0.2602,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,meteor,0.029817,2.1731,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-11.4912,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,meteor,0.38611,-0.8657,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,meteor,0.397298,-0.8383,No
Last_K_K=3,Qwen3-235b,Last_K_K=3,Gemma3-4b,rouge1_f,0.0,10.9761,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-14.6153,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Qwen3-235b,rouge1_f,0.042757,-2.0306,Yes
Last_K_K=3,Qwen3-235b,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,6.9301,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-15.1299,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.762258,-0.3025,No
Last_K_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,11.7199,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-14.4339,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.013167,-2.4777,Yes
Last_K_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,8.1209,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_f1,0.0,-19.8686,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_f1,0.0,-11.3043,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_f1,0.121768,-1.5358,No
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-23.1247,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,-12.9012,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.559102,0.5842,No
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-19.9135,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-12.1465,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.536095,-0.6174,No
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_precision,0.0,-14.6861,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_precision,0.0,-11.515,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_precision,0.634457,0.4741,No
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-16.671,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_precision,0.0,-13.5441,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.806605,0.2448,No
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-14.6487,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.0,-11.9639,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.443991,0.7647,No
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bert_recall,0.0,-19.9294,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,bert_recall,0.0,-5.4903,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,bert_recall,4e-05,-4.1013,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-23.609,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,-5.5183,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.397929,0.8454,No
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-20.1517,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,-6.5723,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.009721,-2.5993,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-11.8301,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,bleu_avg,0.000128,-3.8596,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,bleu_avg,0.01173,-2.5045,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-14.314,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bleu_avg,4.8e-05,-4.0685,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.072451,1.7966,No
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-11.279,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.000144,-3.8017,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.370352,-0.8961,No
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,meteor,0.0,-12.0729,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,meteor,0.056986,-1.9228,No
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,meteor,0.000759,-3.3646,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-15.3002,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,meteor,0.093467,-1.6777,No
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,meteor,0.457282,0.7434,No
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-12.5132,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,meteor,0.032123,-2.1551,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,meteor,0.036169,-2.0892,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-23.9872,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,-12.1619,Yes
Last_K_K=3,Gemma3-4b,Last_K_K=5,Gemma3-4b,rouge1_f,0.001832,-3.1212,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-25.2309,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,-11.2115,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.452225,0.7518,No
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-23.6656,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,-12.4979,Yes
Last_K_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.054708,-1.9229,No
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_f1,0.0,8.9786,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_f1,0.0,16.8436,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.108521,-1.6174,No
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,9.0967,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,20.3881,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.850922,-0.188,No
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,8.2679,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,17.9408,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_precision,0.001279,3.2231,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_precision,0.0,13.9622,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.411009,-0.8264,No
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_precision,0.011566,2.5124,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,14.8552,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.951701,-0.0606,No
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_precision,0.004427,2.8478,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,14.3036,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bert_recall,0.0,14.0994,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bert_recall,0.0,14.9506,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.024762,-2.2729,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,15.2296,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,20.7643,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.748072,-0.3212,No
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,13.1548,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,16.669,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,bleu_avg,0.0,8.1857,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,bleu_avg,0.0,8.8918,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.087615,-1.7375,No
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.0,8.5618,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,13.3812,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.933081,-0.084,No
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.0,7.9965,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,10.429,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,meteor,0.0,9.9018,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,meteor,0.0,8.2412,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.026254,-2.247,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,meteor,0.0,10.792,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,meteor,0.0,12.6577,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.527385,-0.6321,No
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,meteor,0.0,9.5494,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,meteor,0.0,9.3174,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Qwen3-235b,rouge1_f,0.0,11.9694,Yes
Last_K_K=5,Gemini-2.5-Pro,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,19.6948,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.557565,0.5893,No
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,14.2891,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,24.6183,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.966803,-0.0416,No
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,11.4559,Yes
Last_K_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,20.7291,Yes
Last_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_f1,0.0,8.7563,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-11.2852,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.5966,-0.5289,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,11.8613,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-9.1112,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.43766,-0.7762,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,9.8091,Yes
Last_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_precision,0.0,11.015,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,2.4e-05,-4.2757,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_precision,0.335268,-0.9642,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,11.6989,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.001106,-3.2647,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.696015,-0.3907,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,11.3477,Yes
Last_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,bert_recall,0.235895,1.1855,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-17.2243,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.715313,0.3661,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,6.3127,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-14.3537,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.309644,-1.0161,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.006368,2.7298,Yes
Last_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,bleu_avg,0.265802,1.113,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-10.4198,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.970281,0.0375,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,5.5963,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-7.8633,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.964989,-0.0439,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.006481,2.7238,Yes
Last_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,meteor,0.14628,-1.4531,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-12.8459,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,meteor,0.715096,0.3664,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,meteor,0.009759,2.6168,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-10.3785,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,meteor,0.802251,-0.2505,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,meteor,0.80764,-0.2435,No
Last_K_K=5,Qwen3-235b,Last_K_K=5,Gemma3-4b,rouge1_f,0.0,8.3509,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-12.1917,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.082972,1.7408,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,12.8496,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-11.8474,Yes
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.661181,-0.4383,No
Last_K_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,9.4636,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_f1,0.0,-19.5004,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,-9.8942,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.038102,2.0576,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-16.9187,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-9.512,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.389121,0.8613,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_precision,0.0,-15.6414,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_precision,0.0,-12.736,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.802217,-0.2501,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-13.9395,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.0,-11.4229,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.791138,0.2649,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bert_recall,0.0,-18.0419,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bert_recall,0.36492,-0.9035,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bert_recall,1e-06,4.8942,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-15.1968,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.029291,-2.1804,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.137988,1.4837,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,bleu_avg,0.0,-11.0609,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.253297,-1.135,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,bleu_avg,2.9e-05,4.1373,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-8.558,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.258452,-1.1302,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.128641,1.5199,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,meteor,0.0,-10.985,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,meteor,0.05645,1.8934,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,meteor,5.9e-05,4.0235,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-8.7405,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,meteor,0.233196,1.1924,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,meteor,0.245691,1.1611,No
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemini-2.5-Pro,rouge1_f,0.0,-20.4339,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,-7.171,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.000145,3.8092,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-19.4722,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,-8.7067,Yes
Last_K_K=5,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.266794,1.1106,No
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_f1,0.0,11.6339,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,23.686,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.161688,1.4073,No
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,10.5331,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,20.7273,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_precision,0.000302,3.6162,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,16.8396,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.450829,0.7565,No
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_precision,0.000128,3.8794,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,16.0191,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bert_recall,0.0,18.654,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,24.5206,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.056815,1.9248,No
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,16.2331,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,19.9313,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,bleu_avg,0.0,10.9237,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,15.9549,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.116534,1.576,No
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.0,10.1753,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,12.6944,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,meteor,0.0,14.0066,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,meteor,0.0,15.8951,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.124569,1.544,No
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,meteor,0.0,12.4291,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,meteor,0.0,12.0965,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Qwen3-235b,rouge1_f,0.0,14.7691,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,25.9082,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.532212,-0.6252,No
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,11.6329,Yes
RAG_Based_K=3,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,21.5358,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_f1,0.0,13.5122,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-9.2323,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.757804,-0.3082,No
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,11.0622,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_precision,0.0,13.7303,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.009928,-2.5605,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.585099,0.5467,No
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,13.1085,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bert_recall,0.0,6.4083,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-15.4849,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.148612,-1.4497,No
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.011333,2.5456,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,bleu_avg,0.0,5.9273,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-8.1896,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.933982,-0.0828,No
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.004606,2.8356,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,meteor,0.015429,2.423,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-11.2631,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,meteor,0.530312,-0.6271,No
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,meteor,0.539917,-0.6073,No
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=3,Gemma3-4b,rouge1_f,0.0,11.9507,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-14.1144,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.028801,-2.1888,Yes
RAG_Based_K=3,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,8.3557,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_f1,0.0,-20.4286,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,-12.7052,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.24943,-1.1488,No
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_precision,0.0,-14.8171,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_precision,0.0,-12.1464,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.590571,0.5382,No
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bert_recall,0.0,-20.9812,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,-7.4019,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.000687,-3.4049,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,bleu_avg,0.0,-12.7328,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.0,-5.4881,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.010394,-2.5515,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,meteor,0.0,-13.0846,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,meteor,0.004888,-2.8373,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,meteor,0.005915,-2.7515,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemini-2.5-Pro,rouge1_f,0.0,-24.2878,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,-13.1781,Yes
RAG_Based_K=3,Gemma3-4b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.009132,-2.6111,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_f1,0.0,8.406,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,18.0073,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_precision,0.003853,2.8918,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,14.2782,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bert_recall,0.0,13.4151,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bert_recall,0.0,16.9075,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,bleu_avg,0.0,7.696,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.0,10.0072,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,meteor,0.0,10.0297,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,meteor,0.0,9.7952,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Qwen3-235b,rouge1_f,0.0,11.3432,Yes
RAG_Based_K=5,Gemini-2.5-Pro,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,20.4933,Yes
RAG_Based_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_f1,0.0,10.5799,Yes
RAG_Based_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_precision,0.0,11.7589,Yes
RAG_Based_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bert_recall,0.00018,3.7487,Yes
RAG_Based_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,bleu_avg,0.006895,2.7034,Yes
RAG_Based_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,meteor,0.999958,-0.0001,No
RAG_Based_K=5,Qwen3-235b,RAG_Based_K=5,Gemma3-4b,rouge1_f,0.0,9.8089,Yes


==> stat_maxxing/summary_metrics.csv <==
Experiment,Model,BERT F1,BERT Precision,BERT Recall,BLEU Avg,METEOR,ROUGE-1 F1
Baseline,Gemini-2.5-Pro,0.8195,0.8263,0.8132,0.0188,0.142,0.2566
Baseline,Qwen3-235b,0.8181,0.8243,0.8123,0.0317,0.1728,0.2616
Baseline,Gemma3-4b,0.8145,0.8181,0.8113,0.0206,0.1573,0.2528
All_N,Gemini-2.5-Pro,0.8421,0.8493,0.8353,0.0753,0.2301,0.3591
All_N,Qwen3-235b,0.8379,0.8473,0.8291,0.0677,0.2141,0.3354
All_N,Gemma3-4b,0.8325,0.8371,0.8284,0.0649,0.2136,0.313
First_K_K=3,Gemini-2.5-Pro,0.8401,0.8461,0.8345,0.0744,0.2362,0.3476
First_K_K=3,Qwen3-235b,0.8344,0.8437,0.8257,0.0608,0.2087,0.3156
First_K_K=3,Gemma3-4b,0.8264,0.8312,0.822,0.0524,0.2038,0.2904
First_K_K=5,Gemini-2.5-Pro,0.8396,0.8457,0.834,0.071,0.2307,0.3501
First_K_K=5,Qwen3-235b,0.8348,0.8436,0.8266,0.0614,0.2098,0.322
First_K_K=5,Gemma3-4b,0.8276,0.8313,0.8244,0.0568,0.2103,0.2986
Last_K_K=3,Gemini-2.5-Pro,0.8439,0.8504,0.8379,0.0865,0.2427,0.3632
Last_K_K=3,Qwen3-235b,0.8374,0.8473,0.8283,0.0669,0.2112,0.3274
Last_K_K=3,Gemma3-4b,0.8311,0.8369,0.8258,0.0613,0.2084,0.3041
Last_K_K=5,Gemini-2.5-Pro,0.8428,0.8494,0.8366,0.0813,0.2366,0.363
Last_K_K=5,Qwen3-235b,0.8372,0.8465,0.8285,0.0669,0.2125,0.3321
Last_K_K=5,Gemma3-4b,0.832,0.8365,0.8279,0.0651,0.2159,0.3114
RAG_Based_K=3,Gemini-2.5-Pro,0.8438,0.8502,0.8379,0.0846,0.2422,0.3615
RAG_Based_K=3,Qwen3-235b,0.8375,0.8473,0.8284,0.0668,0.2117,0.3281
RAG_Based_K=3,Gemma3-4b,0.8308,0.8367,0.8254,0.0589,0.2068,0.3025
RAG_Based_K=5,Gemini-2.5-Pro,0.8429,0.8495,0.8368,0.0815,0.2382,0.3632
RAG_Based_K=5,Qwen3-235b,0.8377,0.8469,0.8291,0.067,0.2131,0.3331
RAG_Based_K=5,Gemma3-4b,0.8314,0.8363,0.8271,0.0627,0.2131,0.3086

